Stokes Phenomena in Discrete Painlev\'e I

In this study, we consider the asymptotic behaviour of the first discrete Painlev\{e} equation in the limit as the independent variable becomes large. Using an asymptotic series expansion, we identify two types of solutions which are pole-free within some sector of the complex plane containing the positive real axis. Using exponential asymptotic techniques, we determine the Stokes Phenomena effects present within these solutions, and hence the regions in which the asymptotic series expression is valid. From a careful analysis of the switching behaviour across Stokes lines, we find that the first type of solution is uniquely defined, while the second type contains two free parameters, and that the region of validity may be extended for appropriate choice of these parameters.

==> a1b1q00q11.txt <==
0	0.520407464040961
1	0.555487928268986
2	-1.07589539230995
3	1.44986585483581
4	-1.75340842454787
5	2.01449590950428
6	-2.24669588511658
7	2.45769032039946
8	-2.65231096332486
9	2.83382852495481
10	-3.00455358147084
11	3.16617837627149
12	-3.32000654452887
13	3.46707464908953
14	-3.60819923513821
15	3.74402984510432
16	-3.87511704175200
17	4.00193802215417
18	-4.12488389677575
19	4.24427399570838
20	-4.36039810600305
21	4.47352440680482
22	-4.58387423493114
23	4.69162735096295
24	-4.79695759760354
25	4.90003596000573
26	-5.00100160131082
27	5.09996424059513
28	-5.19703760087777
29	5.29234075558487
30	-5.38596777611349
31	5.47798897839506
32	-5.56848348037645
33	5.65753984013229
34	-5.74522510168940
35	5.83158552932839
36	-5.91667875684915
37	6.00057409750783
38	-6.08332129807692
39	6.16495101441278
40	-6.24550675463858
41	6.32504502382707
42	-6.40360392394922
43	6.48120348697138
44	-6.55787750591180
45	6.63367359101787
46	-6.70862168261164
47	6.78273429999444
48	-6.85603830774011
49	6.92857492228235
50	-7.00036817275079
51	7.07142509708109
52	-7.14176746903207
53	7.21143177609985
54	-7.28043764785408
55	7.34878801721658
56	-7.41650082267399
57	7.48360896929954
58	-7.55012873598721
59	7.61605991271367
60	-7.68141748654123
61	7.74623159263660
62	-7.81051590734731
63	7.87426776825155
64	-7.93749984925425
65	8.00024010575486
66	-8.06250015795188
67	8.12427539813060
68	-8.18557665823339
69	8.24643015173789
70	-8.30684585004794
71	8.36681758003051
72	-8.42635468627797
73	8.48548197130531
74	-8.54420806694130
75	8.60252552421580
76	-8.66044247180572
77	8.71798255557292
78	-8.77515330626871
79	8.83194622327853
80	-8.88836843027709
81	8.94444261475941
82	-9.00017539297913
83	9.05555738865860
84	-9.11059488657217
85	9.16530977248603
86	-9.21970789598814
87	9.27377914499704
88	-9.32752909778619
89	9.38097896359424
90	-9.43413394382495
91	9.48698330299418
92	-9.53953201956720
93	9.59180072739950
94	-9.64379407565995
95	9.69550079671618
96	-9.74692535605829
97	9.79808789466271
98	-9.84899258790351
99	9.89962771077408
100	-9.94999728710059
101	10.0001210328767
102	-10.0500027143643
103	10.0996302109723
104	-10.1490071639137
105	10.1981529205289
106	-10.2470708917294
107	10.2957486127986
108	-10.3441893916079
109	10.3924122539263
110	-10.4404203003288
111	10.4882007651350
112	-10.5357566642763
113	10.5831067415757
114	-10.6302538252138
115	10.6771848849911
116	-10.7239026799138
117	10.7704257054205
118	-10.8167565494816
119	10.8628819483390
120	-10.9088044338665


==> a3b1L1_imag.txt <==
0	0.0198598000000000
2	0.0174329000000000
4	0.0214036000000000
6	0.0237312000000000
8	0.0266499000000000
10	0.0264012000000000
12	0.0259425000000000
14	0.0250987000000000
16	0.0251738000000000
18	0.0250630000000000
20	0.0257885000000000
22	0.0259428000000000
24	0.0262523000000000
26	0.0261930000000000
28	0.0261372000000000
30	0.0259820000000000
32	0.0260710000000000
34	0.0260490000000000
36	0.0262776000000000
38	0.0263293000000000
40	0.0264249000000000
42	0.0264030000000000
44	0.0263830000000000
46	0.0263193000000000
48	0.0263683000000000
50	0.0263610000000000
52	0.0264703000000000
54	0.0264966000000000
56	0.0265403000000000
58	0.0265279000000000
60	0.0265177000000000
62	0.0264829000000000
64	0.0265142000000000
66	0.0265116000000000
68	0.0265753000000000
70	0.0265911000000000
72	0.0266150000000000
74	0.0266064000000000
76	0.0266003000000000
78	0.0265786000000000
80	0.0266006000000000
82	0.0266000000000000
84	0.0266415000000000
86	0.0266520000000000
88	0.0266664000000000
90	0.0266599000000000
92	0.0266559000000000
94	0.0266411000000000
96	0.0266578000000000
98	0.0266581000000000
100	0.0266872000000000

==> a3b1L1_real.txt <==
0	0.0560709000000000
2	0.0434499000000000
4	0.0442837000000000
6	0.0409100000000000
8	0.0454643000000000
10	0.0455078000000000
12	0.0475211000000000
14	0.0469175000000000
16	0.0468711000000000
18	0.0461662000000000
20	0.0463445000000000
22	0.0461363000000000
24	0.0466574000000000
26	0.0466657000000000
28	0.0468773000000000
30	0.0467581000000000
32	0.0467073000000000
34	0.0465284000000000
36	0.0465928000000000
38	0.0465279000000000
40	0.0467021000000000
42	0.0467044000000000
44	0.0467710000000000
46	0.0467185000000000
48	0.0466926000000000
50	0.0466097000000000
52	0.0466446000000000
54	0.0466137000000000
56	0.0467003000000000
58	0.0467011000000000
60	0.0467314000000000
62	0.0467007000000000
64	0.0466856000000000
66	0.0466378000000000
68	0.0466605000000000
70	0.0466432000000000
72	0.0466947000000000
74	0.0466950000000000
76	0.0467112000000000
78	0.0466907000000000
80	0.0466809000000000
82	0.0466499000000000
84	0.0466663000000000
86	0.0466556000000000
88	0.0466897000000000
90	0.0466897000000000
92	0.0466991000000000
94	0.0466841000000000
96	0.0466774000000000
98	0.0466558000000000
100	0.0466685000000000

==> a3b3L4_imag.txt <==
0	0.0749551000000000
2	0.0725281000000000
4	0.0685574000000000
6	0.0708849000000000
8	0.0679662000000000
10	0.0677175000000000
12	0.0681761000000000
14	0.0673322000000000
16	0.0672570000000000
18	0.0671462000000000
20	0.0664207000000000
22	0.0665750000000000
24	0.0662655000000000
26	0.0662063000000000
28	0.0662621000000000
30	0.0661069000000000
32	0.0660179000000000
34	0.0659960000000000
36	0.0657674000000000
38	0.0658191000000000
40	0.0657235000000000
42	0.0657016000000000
44	0.0657217000000000
46	0.0656579000000000
48	0.0656088000000000
50	0.0656015000000000
52	0.0654922000000000
54	0.0655186000000000
56	0.0654748000000000
58	0.0654624000000000
60	0.0654726000000000
62	0.0654379000000000
64	0.0654066000000000
66	0.0654040000000000
68	0.0653404000000000
70	0.0653562000000000
72	0.0653323000000000
74	0.0653237000000000
76	0.0653298000000000
78	0.0653080000000000
80	0.0652860000000000
82	0.0652854000000000
84	0.0652439000000000
86	0.0652544000000000
88	0.0652400000000000
90	0.0652334000000000
92	0.0652373000000000
94	0.0652225000000000
96	0.0652059000000000
98	0.0652062000000000
100	0.0651771000000000

==> a3b3L4_real.txt <==
0	0.0847894000000000
2	0.0974104000000000
4	0.0982442000000000
6	0.101618000000000
8	0.106172000000000
10	0.106129000000000
12	0.108142000000000
14	0.108746000000000
16	0.108699000000000
18	0.109404000000000
20	0.109582000000000
22	0.109791000000000
24	0.110312000000000
26	0.110303000000000
28	0.110515000000000
30	0.110634000000000
32	0.110583000000000
34	0.110762000000000
36	0.110827000000000
38	0.110892000000000
40	0.111066000000000
42	0.111064000000000
44	0.111130000000000
46	0.111183000000000
48	0.111157000000000
50	0.111240000000000
52	0.111275000000000
54	0.111306000000000
56	0.111392000000000
58	0.111391000000000
60	0.111421000000000
62	0.111452000000000
64	0.111437000000000
66	0.111485000000000
68	0.111507000000000
70	0.111525000000000
72	0.111576000000000
74	0.111576000000000
76	0.111592000000000
78	0.111613000000000
80	0.111603000000000
82	0.111634000000000
84	0.111650000000000
86	0.111661000000000
88	0.111695000000000
90	0.111695000000000
92	0.111705000000000
94	0.111720000000000
96	0.111713000000000
98	0.111734000000000
100	0.111747000000000

==> aratimag.txt <==
7. -0.09395352105216416
8. -0.09308661918796847
9. -0.09265324987721113
10. -0.09216163118290539
11. -0.09196520657607518
12. -0.0916424552652411
13. -0.09154166433273013
14. -0.09131331475622557
15. -0.09125545782222279
16. -0.09108566328094306
17. -0.09104938185378281
18. -0.09091832469004577
19. -0.09089400678725339
20. -0.09078984459946604
21. -0.09077270747826251
22. -0.09068795364915098
23. -0.09067540192825682
24. -0.09060510328408178
25. -0.09059562497418737
26. -0.0905363780800209
27. -0.09052904072631464
28. -0.09047843135319836
29. -0.09047263294214282
30. -0.09042890164023265
31. -0.09042423868009776
32. -0.09038607314889176
33. -0.09038226665436154
34. -0.09034866829679468
35. -0.09034552021750757
36. -0.09031571574545018
37. -0.09031308226333659
38. -0.09028646357620031
39. -0.09028423817314217
40. -0.09026032050201947
41. -0.0902584229036021
42. -0.09023681506286617
43. -0.09023518383243079
44. -0.0902155666827171
45. -0.09021415414782222
46. -0.09019626474338124
47. -0.09019503345000675
48. -0.09017865319437395
49. -0.09017757338410531
50. -0.0901625190598001
51. -0.09016156684566423
52. -0.09014768373610638
53. -0.0901468397641356
54. -0.09013399631987598
55. -0.09013324477387397
56. -0.09012132843326738
57. -0.09012065628567716
58. -0.09010957016867643
59. -0.0901089666103247
60. -0.09009862687977563
61. -0.09009808288125944
62. -0.0900884166196075
63. -0.09008792459068135
64. -0.09007886807835254
65. -0.09007842160105238
66. -0.09006991891057381
67. -0.09006951252837297
68. -0.0900615143686879
69. -0.090061143418626
70. -0.09005360617915513
71. -0.09005326665720925
72. -0.09004615161251242
73. -0.09004584006489134
74. -0.09003911270931035
75. -0.09003882614411823
76. -0.09003245563227698
77. -0.09003219144729646
78. -0.0900261501213174
79. -0.09002590604463477
80. -0.09002016903278774
81. -0.09001994307371448
82. -0.09001448794821626
83. -0.09001427835651472
84. -0.09000908484055332
85. -0.09000889007239864
86. -0.09000393978831446
87. -0.0900037584777495
88. -0.08999903472978354
89. -0.08999886566467666
90. -0.08999435325087309
91. -0.08999419535258445
92. -0.08998988040138352
93. -0.08998973270750037
94. -0.08998560253532178
95. -0.08998546418494412
96. -0.08998150717168062
97. -0.08998137739283572
98. -0.0899775828726844
99. -0.08997746097152522
100. -0.08997381913699402

==> aratreal.txt <==
4. -0.09108878985347896
5. -0.09314956183575591
6. -0.09103984810947817
7. -0.09207918242106632
8. -0.09121228055687061
9. -0.09164564986762795
10. -0.09115403117332221
11. -0.09135045578015243
12. -0.09102770446931835
13. -0.09112849540182932
14. -0.09090014582532477
15. -0.09095800275932756
16. -0.09078820821804783
17. -0.09082448964520808
18. -0.09069343248147103
19. -0.09071775038426341
20. -0.09061358819647605
21. -0.09063072531767959
22. -0.09054597148856809
23. -0.09055852320946225
24. -0.0904882245652872
25. -0.09049770287518161
26. -0.09043845598101515
27. -0.0904457933347214
28. -0.0903951839616051
29. -0.09040098237266064
30. -0.09035725107075047
31. -0.09036191403088537
32. -0.09032374849967936
33. -0.09032755499420958
34. -0.09029395663664272
35. -0.09029710471592983
36. -0.09026730024387244
37. -0.09026993372598603
38. -0.09024331503884976
39. -0.0902455404419079
40. -0.09022162277078519
41. -0.09022352036920256
42. -0.09020191252846664
43. -0.09020354375890202
44. -0.09018392660918832
45. -0.09018533914408321
46. -0.09016744973964223
47. -0.09016868103301673
48. -0.09015230077738393
49. -0.09015338058765256
50. -0.09013832626334735
51. -0.09013927847748322
52. -0.09012539536792537
53. -0.09012623933989615
54. -0.09011339589563655
55. -0.09011414744163856
56. -0.09010223110103197
57. -0.09010290324862219
58. -0.09009181713162145
59. -0.09009242068997318
60. -0.09008208095942412
61. -0.09008262495794031
62. -0.09007295869628837
63. -0.09007345072521451
64. -0.09006439421288569
65. -0.09006484069018585
66. -0.09005633799970729
67. -0.09005674438190812
68. -0.09004874622222306
69. -0.09004911717228495
70. -0.09004157993281406
71. -0.09004191945475994
72. -0.0900348044100631
73. -0.09003511595768418
74. -0.09002838860210319
75. -0.0900286751672953
76. -0.09002230465545406
77. -0.09002256884043458
78. -0.09001652751445552
79. -0.09001677159113815
80. -0.0900110345792911
81. -0.09001126053836436
82. -0.09000580541286614
83. -0.09000601500456767
84. -0.09000082148860628
85. -0.09000101625676096
86. -0.08999606597267679
87. -0.08999624728324175
88. -0.08999152353527581
89. -0.0899916926003827
90. -0.08998718018657911
91. -0.08998733808486775
92. -0.08998302313366682
93. -0.08998317082754997
94. -0.08997904065537139
95. -0.08997917900574906
96. -0.08997522199248556
97. -0.08997535177133045
98. -0.08997155725117913
99. -0.08997167915233831
100. -0.08996803731780711

==> msqrtan.txt <==
0	0
0.200000000000000	-0.447213595499958
0.400000000000000	-0.632455532033676
0.600000000000000	-0.774596669241483
0.800000000000000	-0.894427190999916
1	-1
1.20000000000000	-1.09544511501033
1.40000000000000	-1.18321595661992
1.60000000000000	-1.26491106406735
1.80000000000000	-1.34164078649987
2	-1.41421356237310
2.20000000000000	-1.48323969741913
2.40000000000000	-1.54919333848297
2.60000000000000	-1.61245154965971
2.80000000000000	-1.67332005306815
3	-1.73205080756888
3.20000000000000	-1.78885438199983
3.40000000000000	-1.84390889145858
3.60000000000000	-1.89736659610103
3.80000000000000	-1.94935886896179
4	-2
4.20000000000000	-2.04939015319192
4.40000000000000	-2.09761769634030
4.60000000000000	-2.14476105895272
4.80000000000000	-2.19089023002066
5	-2.23606797749979
5.20000000000000	-2.28035085019828
5.40000000000000	-2.32379000772445
5.60000000000000	-2.36643191323985
5.80000000000000	-2.40831891575846
6	-2.44948974278318
6.20000000000000	-2.48997991959775
6.40000000000000	-2.52982212813470
6.60000000000000	-2.56904651573303
6.80000000000000	-2.60768096208106
7	-2.64575131106459
7.20000000000000	-2.68328157299975
7.40000000000000	-2.72029410174709
7.60000000000000	-2.75680975041804
7.80000000000000	-2.79284800875379
8	-2.82842712474619
8.20000000000000	-2.86356421265527
8.40000000000000	-2.89827534923789
8.60000000000000	-2.93257565972304
8.80000000000000	-2.96647939483827
9	-3
9.20000000000000	-3.03315017762062
9.40000000000000	-3.06594194335118
9.60000000000000	-3.09838667696593
9.80000000000000	-3.13049516849971
10	-3.16227766016838
10.2000000000000	-3.19374388453426
10.4000000000000	-3.22490309931942
10.6000000000000	-3.25576411921994
10.8000000000000	-3.28633534503100
11	-3.31662479035540
11.2000000000000	-3.34664010613630
11.4000000000000	-3.37638860322683
11.6000000000000	-3.40587727318528
11.8000000000000	-3.43511280746353
12	-3.46410161513775
12.2000000000000	-3.49284983931460
12.4000000000000	-3.52136337233180
12.6000000000000	-3.54964786985977
12.8000000000000	-3.57770876399966
13	-3.60555127546399
13.2000000000000	-3.63318042491699
13.4000000000000	-3.66060104354463
13.6000000000000	-3.68781778291716
13.8000000000000	-3.71483512420134
14	-3.74165738677394
14.2000000000000	-3.76828873628335
14.4000000000000	-3.79473319220206
14.6000000000000	-3.82099463490856
14.8000000000000	-3.84707681233427
15	-3.87298334620742
15.2000000000000	-3.89871773792359
15.4000000000000	-3.92428337406972
15.6000000000000	-3.94968353162630
15.8000000000000	-3.97492138287036
16	-4
16.2000000000000	-4.02492235949962
16.4000000000000	-4.04969134626332
16.6000000000000	-4.07430975749267
16.8000000000000	-4.09878030638384
17	-4.12310562561766
17.2000000000000	-4.14728827066554
17.4000000000000	-4.17133072292284
17.6000000000000	-4.19523539268061
17.8000000000000	-4.21900462194580
18	-4.24264068711929
18.2000000000000	-4.26614580154031
18.4000000000000	-4.28952211790544
18.6000000000000	-4.31277173056957
18.8000000000000	-4.33589667773576
19	-4.35889894354067
19.2000000000000	-4.38178046004133
19.4000000000000	-4.40454310910905
19.6000000000000	-4.42718872423573
19.8000000000000	-4.44971909225740
20	-4.47213595499958
20.2000000000000	-4.49444101084885
20.4000000000000	-4.51663591625449
20.6000000000000	-4.53872228716409
20.8000000000000	-4.56070170039655
21	-4.58257569495584
21.2000000000000	-4.60434577328854
21.4000000000000	-4.62601340248815
21.6000000000000	-4.64758001544890
21.8000000000000	-4.66904701197150
22	-4.69041575982343
22.2000000000000	-4.71168759575590
22.4000000000000	-4.73286382647969
22.6000000000000	-4.75394572960189
22.8000000000000	-4.77493455452533
23	-4.79583152331272
23.2000000000000	-4.81663783151692
23.4000000000000	-4.83735464897913
23.6000000000000	-4.85798312059645
23.8000000000000	-4.87852436706019
24	-4.89897948556636
24.2000000000000	-4.91934955049954
24.4000000000000	-4.93963561409139
24.6000000000000	-4.95983870705490
24.8000000000000	-4.97995983919549
25	-5
25.2000000000000	-5.01996015920445
25.4000000000000	-5.03984126734166
25.6000000000000	-5.05964425626941
25.8000000000000	-5.07937003968012
26	-5.09901951359278
26.2000000000000	-5.11859355682789
26.4000000000000	-5.13809303146605
26.6000000000000	-5.15751878329105
26.8000000000000	-5.17687164221791
27	-5.19615242270663
27.2000000000000	-5.21536192416212
27.4000000000000	-5.23450093132096
27.6000000000000	-5.25357021462548
27.8000000000000	-5.27257053058563
28	-5.29150262212918
28.2000000000000	-5.31036721894070
28.4000000000000	-5.32916503778969
28.6000000000000	-5.34789678284838
28.8000000000000	-5.36656314599950
29	-5.38516480713450
29.2000000000000	-5.40370243444252
29.4000000000000	-5.42217668469038
29.6000000000000	-5.44058820349418
29.8000000000000	-5.45893762558247
30	-5.47722557505166
30.2000000000000	-5.49545266561364
30.4000000000000	-5.51361950083609
30.6000000000000	-5.53172667437573
30.8000000000000	-5.54977477020464
31	-5.56776436283002
31.2000000000000	-5.58569601750758
31.4000000000000	-5.60357029044876
31.6000000000000	-5.62138772902208
31.8000000000000	-5.63914887194867
32	-5.65685424949238
32.2000000000000	-5.67450438364444
32.4000000000000	-5.69209978830308
32.6000000000000	-5.70964096944808
32.8000000000000	-5.72712842531054
33	-5.74456264653803
33.2000000000000	-5.76194411635517
33.4000000000000	-5.77927331071996
33.6000000000000	-5.79655069847578
33.8000000000000	-5.81377674149945
34	-5.83095189484530
34.2000000000000	-5.84807660688538
34.4000000000000	-5.86515131944607
34.6000000000000	-5.88217646794110
34.8000000000000	-5.89915248150105
35	-5.91607978309962
35.2000000000000	-5.93295878967653
35.4000000000000	-5.94978991225741
35.6000000000000	-5.96657355607052
35.8000000000000	-5.98331012066064
36	-6
36.2000000000000	-6.01664358259653
36.4000000000000	-6.03324125159934
36.6000000000000	-6.04979338490167
36.8000000000000	-6.06630035524124
37	-6.08276253029822
37.2000000000000	-6.09918027279076
37.4000000000000	-6.11555394056826
37.6000000000000	-6.13188388670236
37.8000000000000	-6.14817045957576
38	-6.16441400296898
38.2000000000000	-6.18061485614498
38.4000000000000	-6.19677335393187
38.6000000000000	-6.21288982680363
38.8000000000000	-6.22896460095897
39	-6.24499799839840
39.2000000000000	-6.26099033699941
39.4000000000000	-6.27694193059009
39.6000000000000	-6.29285308902091
39.8000000000000	-6.30872411823500
40	-6.32455532033676
40.2000000000000	-6.34034699365894
40.4000000000000	-6.35609943282828
40.6000000000000	-6.37181292882960
40.8000000000000	-6.38748776906853
41	-6.40312423743285
41.2000000000000	-6.41872261435249
41.4000000000000	-6.43428317685817
41.6000000000000	-6.44980619863884
41.8000000000000	-6.46529195009785
42	-6.48074069840786
42.2000000000000	-6.49615270756469
42.4000000000000	-6.51152823843988
42.6000000000000	-6.52686754883229
42.8000000000000	-6.54217089351845
43	-6.55743852430200
43.2000000000000	-6.57267069006199
43.4000000000000	-6.58786763680024
43.6000000000000	-6.60302960768767
43.8000000000000	-6.61815684310972
44	-6.63324958071080
44.2000000000000	-6.64830805543787
44.4000000000000	-6.66333249958307
44.6000000000000	-6.67832314282560
44.8000000000000	-6.69328021227260
45	-6.70820393249937
45.2000000000000	-6.72309452558864
45.4000000000000	-6.73795221116921
45.6000000000000	-6.75277720645365
45.8000000000000	-6.76756972627545
46	-6.78232998312527
46.2000000000000	-6.79705818718657
46.4000000000000	-6.81175454637056
46.6000000000000	-6.82641926635041
46.8000000000000	-6.84105255059483
47	-6.85565460040104
47.2000000000000	-6.87022561492707
47.4000000000000	-6.88476579122340
47.6000000000000	-6.89927532426414
47.8000000000000	-6.91375440697744
48	-6.92820323027551
48.2000000000000	-6.94262198308391
48.4000000000000	-6.95701085237043
48.6000000000000	-6.97137002317335
48.8000000000000	-6.98569967862919
49	-7
49.2000000000000	-7.01427116670007
49.4000000000000	-7.02851335632223
49.6000000000000	-7.04272674466360
49.8000000000000	-7.05691150575094
50	-7.07106781186548
50.2000000000000	-7.08519583356734
50.4000000000000	-7.09929573971954
50.6000000000000	-7.11336769751150
50.8000000000000	-7.12741187248219
51	-7.14142842854285
51.2000000000000	-7.15541752799933
51.4000000000000	-7.16937933157397
51.6000000000000	-7.18331399842719
51.8000000000000	-7.19722168617863
52	-7.21110255092798
52.2000000000000	-7.22495674727538
52.4000000000000	-7.23878442834154
52.6000000000000	-7.25258574578750
52.8000000000000	-7.26636084983398
53	-7.28010988928052
53.2000000000000	-7.29383301152419
53.4000000000000	-7.30753036257804
53.6000000000000	-7.32120208708925
53.8000000000000	-7.33484832835690
54	-7.34846922834953
54.2000000000000	-7.36206492772238
54.4000000000000	-7.37563556583431
54.6000000000000	-7.38918128076447
54.8000000000000	-7.40270220932870
55	-7.41619848709566
55.2000000000000	-7.42967024840268
55.4000000000000	-7.44311762637136
55.6000000000000	-7.45654075292290
55.8000000000000	-7.46993975879324
56	-7.48331477354788
56.2000000000000	-7.49666592559653
56.4000000000000	-7.50999334220743
56.6000000000000	-7.52329714952161
56.8000000000000	-7.53657747256671
57	-7.54983443527075
57.2000000000000	-7.56306816047562
57.4000000000000	-7.57627876995032
57.6000000000000	-7.58946638440411
57.8000000000000	-7.60263112349929
58	-7.61577310586391
58.2000000000000	-7.62889244910426
58.4000000000000	-7.64198926981712
58.6000000000000	-7.65506368360186
58.8000000000000	-7.66811580507233
59	-7.68114574786861
59.2000000000000	-7.69415362466854
59.4000000000000	-7.70713954719908
59.6000000000000	-7.72010362624751
59.8000000000000	-7.73304597167248
60	-7.74596669241483
60.2000000000000	-7.75886589650833
60.4000000000000	-7.77174369109018
60.6000000000000	-7.78460018241143
60.8000000000000	-7.79743547584717
61	-7.81024967590665
61.2000000000000	-7.82304288624318
61.4000000000000	-7.83581520966389
61.6000000000000	-7.84856674813943
61.8000000000000	-7.86129760281342
62	-7.87400787401181
62.2000000000000	-7.88669766125214
62.4000000000000	-7.89936706325260
62.6000000000000	-7.91201617794099
62.8000000000000	-7.92464510246358
63	-7.93725393319377
63.2000000000000	-7.94984276574072
63.4000000000000	-7.96241169495775
63.6000000000000	-7.97496081495075
63.8000000000000	-7.98749021908634
64	-8
64.2000000000000	-8.01249024960405
64.4000000000000	-8.02496105909555
64.6000000000000	-8.03741251896405
64.8000000000000	-8.04984471899924
65	-8.06225774829855
65.2000000000000	-8.07465169527454
65.4000000000000	-8.08702664766229
65.6000000000000	-8.09938269252663
65.8000000000000	-8.11171991626930
66	-8.12403840463596
66.2000000000000	-8.13633824272320
66.4000000000000	-8.14861951498535
66.6000000000000	-8.16088230524127
66.8000000000000	-8.17312669668102
67	-8.18535277187245
67.2000000000000	-8.19756061276768
67.4000000000000	-8.20975030070952
67.6000000000000	-8.22192191643779
67.8000000000000	-8.23407554009556
68	-8.24621125123532
68.2000000000000	-8.25832912882503
68.4000000000000	-8.27042925125413
68.6000000000000	-8.28251169633946
68.8000000000000	-8.29457654133109
69	-8.30662386291808
69.2000000000000	-8.31865373723417
69.4000000000000	-8.33066623986341
69.6000000000000	-8.34266144584568
69.8000000000000	-8.35463942968217
70	-8.36660026534076
70.2000000000000	-8.37854402626136
70.4000000000000	-8.39047078536121
70.6000000000000	-8.40238061504000
70.8000000000000	-8.41427358718505
71	-8.42614977317636
71.2000000000000	-8.43800924389159
71.4000000000000	-8.44985206971104
71.6000000000000	-8.46167832052247
71.8000000000000	-8.47348806572594
72	-8.48528137423857
72.2000000000000	-8.49705831449920
72.4000000000000	-8.50881895447306
72.6000000000000	-8.52056336165632
72.8000000000000	-8.53229160308062
73	-8.54400374531753
73.2000000000000	-8.55569985448298
73.4000000000000	-8.56737999624156
73.6000000000000	-8.57904423581089
73.8000000000000	-8.59069263796581
74	-8.60232526704263
74.2000000000000	-8.61394218694321
74.4000000000000	-8.62554346113913
74.6000000000000	-8.63712915267567
74.8000000000000	-8.64869932417586
75	-8.66025403784439
75.2000000000000	-8.67179335547152
75.4000000000000	-8.68331733843696
75.6000000000000	-8.69482604771366
75.8000000000000	-8.70631954387157
76	-8.71779788708135
76.2000000000000	-8.72926113711808
76.4000000000000	-8.74070935336486
76.6000000000000	-8.75214259481643
76.8000000000000	-8.76356092008266
77	-8.77496438739212
77.2000000000000	-8.78635305459552
77.4000000000000	-8.79772697916911
77.6000000000000	-8.80908621821810
77.8000000000000	-8.82043082847998
78	-8.83176086632785
78.2000000000000	-8.84307638777366
78.4000000000000	-8.85437744847146
78.6000000000000	-8.86566410372060
78.8000000000000	-8.87693640846886
79	-8.88819441731559
79.2000000000000	-8.89943818451480
79.4000000000000	-8.91066776397819
79.6000000000000	-8.92188320927819
79.8000000000000	-8.93308457365092
80	-8.94427190999916
80.2000000000000	-8.95544527089525
80.4000000000000	-8.96660470858396
80.6000000000000	-8.97775027498538
80.8000000000000	-8.98888202169769
81	-9
81.2000000000000	-9.01110426085505
81.4000000000000	-9.02219485491197
81.6000000000000	-9.03327183250897
81.8000000000000	-9.04433524367601
82	-9.05538513813742
82.2000000000000	-9.06642156531451
82.4000000000000	-9.07744457432817
82.6000000000000	-9.08845421400141
82.8000000000000	-9.09945053286186
83	-9.11043357914430
83.2000000000000	-9.12140340079310
83.4000000000000	-9.13236004546470
83.6000000000000	-9.14330356052997
83.8000000000000	-9.15423399307665
84	-9.16515138991168
84.2000000000000	-9.17605579756357
84.4000000000000	-9.18694726228468
84.6000000000000	-9.19782583005354
84.8000000000000	-9.20869154657707
85	-9.21954445729289
85.2000000000000	-9.23038460737146
85.4000000000000	-9.24121204171834
85.6000000000000	-9.25202680497630
85.8000000000000	-9.26282894152753
86	-9.27361849549570
86.2000000000000	-9.28439551074813
86.4000000000000	-9.29516003089780
86.6000000000000	-9.30591209930547
86.8000000000000	-9.31665175908169
87	-9.32737905308882
87.2000000000000	-9.33809402394300
87.4000000000000	-9.34879671401620
87.6000000000000	-9.35948716543807
87.8000000000000	-9.37016542009798
88	-9.38083151964686
88.2000000000000	-9.39148550549912
88.4000000000000	-9.40212741883453
88.6000000000000	-9.41275730060007
88.8000000000000	-9.42337519151180
89	-9.43398113205660
89.2000000000000	-9.44457516249408
89.4000000000000	-9.45515732285825
89.6000000000000	-9.46572765295939
89.8000000000000	-9.47628619238571
90	-9.48683298050514
90.2000000000000	-9.49736805646701
90.4000000000000	-9.50789145920377
90.6000000000000	-9.51840322743263
90.8000000000000	-9.52890339965728
91	-9.53939201416946
91.2000000000000	-9.54986910905066
91.4000000000000	-9.56033472217370
91.6000000000000	-9.57078889120432
91.8000000000000	-9.58123165360279
92	-9.59166304662544
92.2000000000000	-9.60208310732624
92.4000000000000	-9.61249187255833
92.6000000000000	-9.62288937897553
92.8000000000000	-9.63327566303384
93	-9.64365076099296
93.2000000000000	-9.65401470891774
93.4000000000000	-9.66436754267966
93.6000000000000	-9.67470929795826
93.8000000000000	-9.68504001024260
94	-9.69535971483266
94.2000000000000	-9.70566844684074
94.4000000000000	-9.71596624119290
94.6000000000000	-9.72625313263026
94.8000000000000	-9.73652915571047
95	-9.74679434480896
95.2000000000000	-9.75704873412037
95.4000000000000	-9.76729235765983
95.6000000000000	-9.77752524926425
95.8000000000000	-9.78774744259373
96	-9.79795897113271
96.2000000000000	-9.80815986819138
96.4000000000000	-9.81835016690686
96.6000000000000	-9.82852990024449
96.8000000000000	-9.83869910099907
97	-9.84885780179610
97.2000000000000	-9.85900603509299
97.4000000000000	-9.86914383318026
97.6000000000000	-9.87927122818278
97.8000000000000	-9.88938825206089
98	-9.89949493661167
98.2000000000000	-9.90959131347000
98.4000000000000	-9.91967741410980
98.6000000000000	-9.92975326984513
98.8000000000000	-9.93981891183134
99	-9.94987437106620
99.2000000000000	-9.95991967839099
99.4000000000000	-9.96995486449161
99.6000000000000	-9.97997995989972
99.8000000000000	-9.98999499499374
100	-10
100.200000000000	-10.0099950049938
100.400000000000	-10.0199800399003
100.600000000000	-10.0299551344959
100.800000000000	-10.0399203184089
101	-10.0498756211209
101.200000000000	-10.0598210719674
101.400000000000	-10.0697567001393
101.600000000000	-10.0796825346833
101.800000000000	-10.0895986045036
102	-10.0995049383621
102.200000000000	-10.1094015648801
102.400000000000	-10.1192885125388
102.600000000000	-10.1291658096805
102.800000000000	-10.1390334845093
103	-10.1488915650922
103.200000000000	-10.1587400793602
103.400000000000	-10.1685790551089
103.600000000000	-10.1784085199996
103.800000000000	-10.1882285015600
104	-10.1980390271856
104.200000000000	-10.2078401241399
104.400000000000	-10.2176318195558
104.600000000000	-10.2274141404365
104.800000000000	-10.2371871136558
105	-10.2469507659596
105.200000000000	-10.2567051239665
105.400000000000	-10.2664502141685
105.600000000000	-10.2761860629321
105.800000000000	-10.2859126964990
106	-10.2956301409870
106.200000000000	-10.3053384223906
106.400000000000	-10.3150375665821
106.600000000000	-10.3247275993122
106.800000000000	-10.3344085462111
107	-10.3440804327886
107.200000000000	-10.3537432844358
107.400000000000	-10.3633971264253
107.600000000000	-10.3730419839120
107.800000000000	-10.3826778819339
108	-10.3923048454133
108.200000000000	-10.4019228991567
108.400000000000	-10.4115320678563
108.600000000000	-10.4211323760904
108.800000000000	-10.4307238483242
109	-10.4403065089106
109.200000000000	-10.4498803820905
109.400000000000	-10.4594454919943
109.600000000000	-10.4690018626419
109.800000000000	-10.4785495179438
110	-10.4880884817015
110.200000000000	-10.4976187776086
110.400000000000	-10.5071404292510
110.600000000000	-10.5166534601079
110.800000000000	-10.5261578935526
111	-10.5356537528527
111.200000000000	-10.5451410611713
111.400000000000	-10.5546198415670
111.600000000000	-10.5640901169954
111.800000000000	-10.5735519103090
112	-10.5830052442584
112.200000000000	-10.5924501414923
112.400000000000	-10.6018866245589
112.600000000000	-10.6113147159058
112.800000000000	-10.6207344378814
113	-10.6301458127347
113.200000000000	-10.6395488626163
113.400000000000	-10.6489436095793
113.600000000000	-10.6583300755794
113.800000000000	-10.6677082824757
114	-10.6770782520313
114.200000000000	-10.6864400059140
114.400000000000	-10.6957935656968
114.600000000000	-10.7051389528581
114.800000000000	-10.7144761887831
115	-10.7238052947636
115.200000000000	-10.7331262919990
115.400000000000	-10.7424392015966
115.600000000000	-10.7517440445725
115.800000000000	-10.7610408418517
116	-10.7703296142690
116.200000000000	-10.7796103825695
116.400000000000	-10.7888831674089
116.600000000000	-10.7981479893545
116.800000000000	-10.8074048688850
117	-10.8166538263920
117.200000000000	-10.8258948821795
117.400000000000	-10.8351280564652
117.600000000000	-10.8443533693808
117.800000000000	-10.8535708409721
118	-10.8627804912002
118.200000000000	-10.8719823399415
118.400000000000	-10.8811764069884
118.600000000000	-10.8903627120496
118.800000000000	-10.8995412747510
119	-10.9087121146357
119.200000000000	-10.9178752511649
119.400000000000	-10.9270307037182
119.600000000000	-10.9361784915939
119.800000000000	-10.9453186340097
120	-10.9544511501033


==> sqrtan.txt <==
0	0
0.200000000000000	0.447213595499958
0.400000000000000	0.632455532033676
0.600000000000000	0.774596669241483
0.800000000000000	0.894427190999916
1	1
1.20000000000000	1.09544511501033
1.40000000000000	1.18321595661992
1.60000000000000	1.26491106406735
1.80000000000000	1.34164078649987
2	1.41421356237310
2.20000000000000	1.48323969741913
2.40000000000000	1.54919333848297
2.60000000000000	1.61245154965971
2.80000000000000	1.67332005306815
3	1.73205080756888
3.20000000000000	1.78885438199983
3.40000000000000	1.84390889145858
3.60000000000000	1.89736659610103
3.80000000000000	1.94935886896179
4	2
4.20000000000000	2.04939015319192
4.40000000000000	2.09761769634030
4.60000000000000	2.14476105895272
4.80000000000000	2.19089023002066
5	2.23606797749979
5.20000000000000	2.28035085019828
5.40000000000000	2.32379000772445
5.60000000000000	2.36643191323985
5.80000000000000	2.40831891575846
6	2.44948974278318
6.20000000000000	2.48997991959775
6.40000000000000	2.52982212813470
6.60000000000000	2.56904651573303
6.80000000000000	2.60768096208106
7	2.64575131106459
7.20000000000000	2.68328157299975
7.40000000000000	2.72029410174709
7.60000000000000	2.75680975041804
7.80000000000000	2.79284800875379
8	2.82842712474619
8.20000000000000	2.86356421265527
8.40000000000000	2.89827534923789
8.60000000000000	2.93257565972304
8.80000000000000	2.96647939483827
9	3
9.20000000000000	3.03315017762062
9.40000000000000	3.06594194335118
9.60000000000000	3.09838667696593
9.80000000000000	3.13049516849971
10	3.16227766016838
10.2000000000000	3.19374388453426
10.4000000000000	3.22490309931942
10.6000000000000	3.25576411921994
10.8000000000000	3.28633534503100
11	3.31662479035540
11.2000000000000	3.34664010613630
11.4000000000000	3.37638860322683
11.6000000000000	3.40587727318528
11.8000000000000	3.43511280746353
12	3.46410161513775
12.2000000000000	3.49284983931460
12.4000000000000	3.52136337233180
12.6000000000000	3.54964786985977
12.8000000000000	3.57770876399966
13	3.60555127546399
13.2000000000000	3.63318042491699
13.4000000000000	3.66060104354463
13.6000000000000	3.68781778291716
13.8000000000000	3.71483512420134
14	3.74165738677394
14.2000000000000	3.76828873628335
14.4000000000000	3.79473319220206
14.6000000000000	3.82099463490856
14.8000000000000	3.84707681233427
15	3.87298334620742
15.2000000000000	3.89871773792359
15.4000000000000	3.92428337406972
15.6000000000000	3.94968353162630
15.8000000000000	3.97492138287036
16	4
16.2000000000000	4.02492235949962
16.4000000000000	4.04969134626332
16.6000000000000	4.07430975749267
16.8000000000000	4.09878030638384
17	4.12310562561766
17.2000000000000	4.14728827066554
17.4000000000000	4.17133072292284
17.6000000000000	4.19523539268061
17.8000000000000	4.21900462194580
18	4.24264068711929
18.2000000000000	4.26614580154031
18.4000000000000	4.28952211790544
18.6000000000000	4.31277173056957
18.8000000000000	4.33589667773576
19	4.35889894354067
19.2000000000000	4.38178046004133
19.4000000000000	4.40454310910905
19.6000000000000	4.42718872423573
19.8000000000000	4.44971909225740
20	4.47213595499958
20.2000000000000	4.49444101084885
20.4000000000000	4.51663591625449
20.6000000000000	4.53872228716409
20.8000000000000	4.56070170039655
21	4.58257569495584
21.2000000000000	4.60434577328854
21.4000000000000	4.62601340248815
21.6000000000000	4.64758001544890
21.8000000000000	4.66904701197150
22	4.69041575982343
22.2000000000000	4.71168759575590
22.4000000000000	4.73286382647969
22.6000000000000	4.75394572960189
22.8000000000000	4.77493455452533
23	4.79583152331272
23.2000000000000	4.81663783151692
23.4000000000000	4.83735464897913
23.6000000000000	4.85798312059645
23.8000000000000	4.87852436706019
24	4.89897948556636
24.2000000000000	4.91934955049954
24.4000000000000	4.93963561409139
24.6000000000000	4.95983870705490
24.8000000000000	4.97995983919549
25	5
25.2000000000000	5.01996015920445
25.4000000000000	5.03984126734166
25.6000000000000	5.05964425626941
25.8000000000000	5.07937003968012
26	5.09901951359278
26.2000000000000	5.11859355682789
26.4000000000000	5.13809303146605
26.6000000000000	5.15751878329105
26.8000000000000	5.17687164221791
27	5.19615242270663
27.2000000000000	5.21536192416212
27.4000000000000	5.23450093132096
27.6000000000000	5.25357021462548
27.8000000000000	5.27257053058563
28	5.29150262212918
28.2000000000000	5.31036721894070
28.4000000000000	5.32916503778969
28.6000000000000	5.34789678284838
28.8000000000000	5.36656314599950
29	5.38516480713450
29.2000000000000	5.40370243444252
29.4000000000000	5.42217668469038
29.6000000000000	5.44058820349418
29.8000000000000	5.45893762558247
30	5.47722557505166
30.2000000000000	5.49545266561364
30.4000000000000	5.51361950083609
30.6000000000000	5.53172667437573
30.8000000000000	5.54977477020464
31	5.56776436283002
31.2000000000000	5.58569601750758
31.4000000000000	5.60357029044876
31.6000000000000	5.62138772902208
31.8000000000000	5.63914887194867
32	5.65685424949238
32.2000000000000	5.67450438364444
32.4000000000000	5.69209978830308
32.6000000000000	5.70964096944808
32.8000000000000	5.72712842531054
33	5.74456264653803
33.2000000000000	5.76194411635517
33.4000000000000	5.77927331071996
33.6000000000000	5.79655069847578
33.8000000000000	5.81377674149945
34	5.83095189484530
34.2000000000000	5.84807660688538
34.4000000000000	5.86515131944607
34.6000000000000	5.88217646794110
34.8000000000000	5.89915248150105
35	5.91607978309962
35.2000000000000	5.93295878967653
35.4000000000000	5.94978991225741
35.6000000000000	5.96657355607052
35.8000000000000	5.98331012066064
36	6
36.2000000000000	6.01664358259653
36.4000000000000	6.03324125159934
36.6000000000000	6.04979338490167
36.8000000000000	6.06630035524124
37	6.08276253029822
37.2000000000000	6.09918027279076
37.4000000000000	6.11555394056826
37.6000000000000	6.13188388670236
37.8000000000000	6.14817045957576
38	6.16441400296898
38.2000000000000	6.18061485614498
38.4000000000000	6.19677335393187
38.6000000000000	6.21288982680363
38.8000000000000	6.22896460095897
39	6.24499799839840
39.2000000000000	6.26099033699941
39.4000000000000	6.27694193059009
39.6000000000000	6.29285308902091
39.8000000000000	6.30872411823500
40	6.32455532033676
40.2000000000000	6.34034699365894
40.4000000000000	6.35609943282828
40.6000000000000	6.37181292882960
40.8000000000000	6.38748776906853
41	6.40312423743285
41.2000000000000	6.41872261435249
41.4000000000000	6.43428317685817
41.6000000000000	6.44980619863884
41.8000000000000	6.46529195009785
42	6.48074069840786
42.2000000000000	6.49615270756469
42.4000000000000	6.51152823843988
42.6000000000000	6.52686754883229
42.8000000000000	6.54217089351845
43	6.55743852430200
43.2000000000000	6.57267069006199
43.4000000000000	6.58786763680024
43.6000000000000	6.60302960768767
43.8000000000000	6.61815684310972
44	6.63324958071080
44.2000000000000	6.64830805543787
44.4000000000000	6.66333249958307
44.6000000000000	6.67832314282560
44.8000000000000	6.69328021227260
45	6.70820393249937
45.2000000000000	6.72309452558864
45.4000000000000	6.73795221116921
45.6000000000000	6.75277720645365
45.8000000000000	6.76756972627545
46	6.78232998312527
46.2000000000000	6.79705818718657
46.4000000000000	6.81175454637056
46.6000000000000	6.82641926635041
46.8000000000000	6.84105255059483
47	6.85565460040104
47.2000000000000	6.87022561492707
47.4000000000000	6.88476579122340
47.6000000000000	6.89927532426414
47.8000000000000	6.91375440697744
48	6.92820323027551
48.2000000000000	6.94262198308391
48.4000000000000	6.95701085237043
48.6000000000000	6.97137002317335
48.8000000000000	6.98569967862919
49	7
49.2000000000000	7.01427116670007
49.4000000000000	7.02851335632223
49.6000000000000	7.04272674466360
49.8000000000000	7.05691150575094
50	7.07106781186548
50.2000000000000	7.08519583356734
50.4000000000000	7.09929573971954
50.6000000000000	7.11336769751150
50.8000000000000	7.12741187248219
51	7.14142842854285
51.2000000000000	7.15541752799933
51.4000000000000	7.16937933157397
51.6000000000000	7.18331399842719
51.8000000000000	7.19722168617863
52	7.21110255092798
52.2000000000000	7.22495674727538
52.4000000000000	7.23878442834154
52.6000000000000	7.25258574578750
52.8000000000000	7.26636084983398
53	7.28010988928052
53.2000000000000	7.29383301152419
53.4000000000000	7.30753036257804
53.6000000000000	7.32120208708925
53.8000000000000	7.33484832835690
54	7.34846922834953
54.2000000000000	7.36206492772238
54.4000000000000	7.37563556583431
54.6000000000000	7.38918128076447
54.8000000000000	7.40270220932870
55	7.41619848709566
55.2000000000000	7.42967024840268
55.4000000000000	7.44311762637136
55.6000000000000	7.45654075292290
55.8000000000000	7.46993975879324
56	7.48331477354788
56.2000000000000	7.49666592559653
56.4000000000000	7.50999334220743
56.6000000000000	7.52329714952161
56.8000000000000	7.53657747256671
57	7.54983443527075
57.2000000000000	7.56306816047562
57.4000000000000	7.57627876995032
57.6000000000000	7.58946638440411
57.8000000000000	7.60263112349929
58	7.61577310586391
58.2000000000000	7.62889244910426
58.4000000000000	7.64198926981712
58.6000000000000	7.65506368360186
58.8000000000000	7.66811580507233
59	7.68114574786861
59.2000000000000	7.69415362466854
59.4000000000000	7.70713954719908
59.6000000000000	7.72010362624751
59.8000000000000	7.73304597167248
60	7.74596669241483
60.2000000000000	7.75886589650833
60.4000000000000	7.77174369109018
60.6000000000000	7.78460018241143
60.8000000000000	7.79743547584717
61	7.81024967590665
61.2000000000000	7.82304288624318
61.4000000000000	7.83581520966389
61.6000000000000	7.84856674813943
61.8000000000000	7.86129760281342
62	7.87400787401181
62.2000000000000	7.88669766125214
62.4000000000000	7.89936706325260
62.6000000000000	7.91201617794099
62.8000000000000	7.92464510246358
63	7.93725393319377
63.2000000000000	7.94984276574072
63.4000000000000	7.96241169495775
63.6000000000000	7.97496081495075
63.8000000000000	7.98749021908634
64	8
64.2000000000000	8.01249024960405
64.4000000000000	8.02496105909555
64.6000000000000	8.03741251896405
64.8000000000000	8.04984471899924
65	8.06225774829855
65.2000000000000	8.07465169527454
65.4000000000000	8.08702664766229
65.6000000000000	8.09938269252663
65.8000000000000	8.11171991626930
66	8.12403840463596
66.2000000000000	8.13633824272320
66.4000000000000	8.14861951498535
66.6000000000000	8.16088230524127
66.8000000000000	8.17312669668102
67	8.18535277187245
67.2000000000000	8.19756061276768
67.4000000000000	8.20975030070952
67.6000000000000	8.22192191643779
67.8000000000000	8.23407554009556
68	8.24621125123532
68.2000000000000	8.25832912882503
68.4000000000000	8.27042925125413
68.6000000000000	8.28251169633946
68.8000000000000	8.29457654133109
69	8.30662386291808
69.2000000000000	8.31865373723417
69.4000000000000	8.33066623986341
69.6000000000000	8.34266144584568
69.8000000000000	8.35463942968217
70	8.36660026534076
70.2000000000000	8.37854402626136
70.4000000000000	8.39047078536121
70.6000000000000	8.40238061504000
70.8000000000000	8.41427358718505
71	8.42614977317636
71.2000000000000	8.43800924389159
71.4000000000000	8.44985206971104
71.6000000000000	8.46167832052247
71.8000000000000	8.47348806572594
72	8.48528137423857
72.2000000000000	8.49705831449920
72.4000000000000	8.50881895447306
72.6000000000000	8.52056336165632
72.8000000000000	8.53229160308062
73	8.54400374531753
73.2000000000000	8.55569985448298
73.4000000000000	8.56737999624156
73.6000000000000	8.57904423581089
73.8000000000000	8.59069263796581
74	8.60232526704263
74.2000000000000	8.61394218694321
74.4000000000000	8.62554346113913
74.6000000000000	8.63712915267567
74.8000000000000	8.64869932417586
75	8.66025403784439
75.2000000000000	8.67179335547152
75.4000000000000	8.68331733843696
75.6000000000000	8.69482604771366
75.8000000000000	8.70631954387157
76	8.71779788708135
76.2000000000000	8.72926113711808
76.4000000000000	8.74070935336486
76.6000000000000	8.75214259481643
76.8000000000000	8.76356092008266
77	8.77496438739212
77.2000000000000	8.78635305459552
77.4000000000000	8.79772697916911
77.6000000000000	8.80908621821810
77.8000000000000	8.82043082847998
78	8.83176086632785
78.2000000000000	8.84307638777366
78.4000000000000	8.85437744847146
78.6000000000000	8.86566410372060
78.8000000000000	8.87693640846886
79	8.88819441731559
79.2000000000000	8.89943818451480
79.4000000000000	8.91066776397819
79.6000000000000	8.92188320927819
79.8000000000000	8.93308457365092
80	8.94427190999916
80.2000000000000	8.95544527089525
80.4000000000000	8.96660470858396
80.6000000000000	8.97775027498538
80.8000000000000	8.98888202169769
81	9
81.2000000000000	9.01110426085505
81.4000000000000	9.02219485491197
81.6000000000000	9.03327183250897
81.8000000000000	9.04433524367601
82	9.05538513813742
82.2000000000000	9.06642156531451
82.4000000000000	9.07744457432817
82.6000000000000	9.08845421400141
82.8000000000000	9.09945053286186
83	9.11043357914430
83.2000000000000	9.12140340079310
83.4000000000000	9.13236004546470
83.6000000000000	9.14330356052997
83.8000000000000	9.15423399307665
84	9.16515138991168
84.2000000000000	9.17605579756357
84.4000000000000	9.18694726228468
84.6000000000000	9.19782583005354
84.8000000000000	9.20869154657707
85	9.21954445729289
85.2000000000000	9.23038460737146
85.4000000000000	9.24121204171834
85.6000000000000	9.25202680497630
85.8000000000000	9.26282894152753
86	9.27361849549570
86.2000000000000	9.28439551074813
86.4000000000000	9.29516003089780
86.6000000000000	9.30591209930547
86.8000000000000	9.31665175908169
87	9.32737905308882
87.2000000000000	9.33809402394300
87.4000000000000	9.34879671401620
87.6000000000000	9.35948716543807
87.8000000000000	9.37016542009798
88	9.38083151964686
88.2000000000000	9.39148550549912
88.4000000000000	9.40212741883453
88.6000000000000	9.41275730060007
88.8000000000000	9.42337519151180
89	9.43398113205660
89.2000000000000	9.44457516249408
89.4000000000000	9.45515732285825
89.6000000000000	9.46572765295939
89.8000000000000	9.47628619238571
90	9.48683298050514
90.2000000000000	9.49736805646701
90.4000000000000	9.50789145920377
90.6000000000000	9.51840322743263
90.8000000000000	9.52890339965728
91	9.53939201416946
91.2000000000000	9.54986910905066
91.4000000000000	9.56033472217370
91.6000000000000	9.57078889120432
91.8000000000000	9.58123165360279
92	9.59166304662544
92.2000000000000	9.60208310732624
92.4000000000000	9.61249187255833
92.6000000000000	9.62288937897553
92.8000000000000	9.63327566303384
93	9.64365076099296
93.2000000000000	9.65401470891774
93.4000000000000	9.66436754267966
93.6000000000000	9.67470929795826
93.8000000000000	9.68504001024260
94	9.69535971483266
94.2000000000000	9.70566844684074
94.4000000000000	9.71596624119290
94.6000000000000	9.72625313263026
94.8000000000000	9.73652915571047
95	9.74679434480896
95.2000000000000	9.75704873412037
95.4000000000000	9.76729235765983
95.6000000000000	9.77752524926425
95.8000000000000	9.78774744259373
96	9.79795897113271
96.2000000000000	9.80815986819138
96.4000000000000	9.81835016690686
96.6000000000000	9.82852990024449
96.8000000000000	9.83869910099907
97	9.84885780179610
97.2000000000000	9.85900603509299
97.4000000000000	9.86914383318026
97.6000000000000	9.87927122818278
97.8000000000000	9.88938825206089
98	9.89949493661167
98.2000000000000	9.90959131347000
98.4000000000000	9.91967741410980
98.6000000000000	9.92975326984513
98.8000000000000	9.93981891183134
99	9.94987437106620
99.2000000000000	9.95991967839099
99.4000000000000	9.96995486449161
99.6000000000000	9.97997995989972
99.8000000000000	9.98999499499374
100	10
100.200000000000	10.0099950049938
100.400000000000	10.0199800399003
100.600000000000	10.0299551344959
100.800000000000	10.0399203184089
101	10.0498756211209
101.200000000000	10.0598210719674
101.400000000000	10.0697567001393
101.600000000000	10.0796825346833
101.800000000000	10.0895986045036
102	10.0995049383621
102.200000000000	10.1094015648801
102.400000000000	10.1192885125388
102.600000000000	10.1291658096805
102.800000000000	10.1390334845093
103	10.1488915650922
103.200000000000	10.1587400793602
103.400000000000	10.1685790551089
103.600000000000	10.1784085199996
103.800000000000	10.1882285015600
104	10.1980390271856
104.200000000000	10.2078401241399
104.400000000000	10.2176318195558
104.600000000000	10.2274141404365
104.800000000000	10.2371871136558
105	10.2469507659596
105.200000000000	10.2567051239665
105.400000000000	10.2664502141685
105.600000000000	10.2761860629321
105.800000000000	10.2859126964990
106	10.2956301409870
106.200000000000	10.3053384223906
106.400000000000	10.3150375665821
106.600000000000	10.3247275993122
106.800000000000	10.3344085462111
107	10.3440804327886
107.200000000000	10.3537432844358
107.400000000000	10.3633971264253
107.600000000000	10.3730419839120
107.800000000000	10.3826778819339
108	10.3923048454133
108.200000000000	10.4019228991567
108.400000000000	10.4115320678563
108.600000000000	10.4211323760904
108.800000000000	10.4307238483242
109	10.4403065089106
109.200000000000	10.4498803820905
109.400000000000	10.4594454919943
109.600000000000	10.4690018626419
109.800000000000	10.4785495179438
110	10.4880884817015
110.200000000000	10.4976187776086
110.400000000000	10.5071404292510
110.600000000000	10.5166534601079
110.800000000000	10.5261578935526
111	10.5356537528527
111.200000000000	10.5451410611713
111.400000000000	10.5546198415670
111.600000000000	10.5640901169954
111.800000000000	10.5735519103090
112	10.5830052442584
112.200000000000	10.5924501414923
112.400000000000	10.6018866245589
112.600000000000	10.6113147159058
112.800000000000	10.6207344378814
113	10.6301458127347
113.200000000000	10.6395488626163
113.400000000000	10.6489436095793
113.600000000000	10.6583300755794
113.800000000000	10.6677082824757
114	10.6770782520313
114.200000000000	10.6864400059140
114.400000000000	10.6957935656968
114.600000000000	10.7051389528581
114.800000000000	10.7144761887831
115	10.7238052947636
115.200000000000	10.7331262919990
115.400000000000	10.7424392015966
115.600000000000	10.7517440445725
115.800000000000	10.7610408418517
116	10.7703296142690
116.200000000000	10.7796103825695
116.400000000000	10.7888831674089
116.600000000000	10.7981479893545
116.800000000000	10.8074048688850
117	10.8166538263920
117.200000000000	10.8258948821795
117.400000000000	10.8351280564652
117.600000000000	10.8443533693808
117.800000000000	10.8535708409721
118	10.8627804912002
118.200000000000	10.8719823399415
118.400000000000	10.8811764069884
118.600000000000	10.8903627120496
118.800000000000	10.8995412747510
119	10.9087121146357
119.200000000000	10.9178752511649
119.400000000000	10.9270307037182
119.600000000000	10.9361784915939
119.800000000000	10.9453186340097
120	10.9544511501033

